Angular momentum transfer in cosmological simulations of Milky Way-mass discs

Fueling star formation in large, discy galaxies requires a continuous supply of gas accreting into star-forming regions. Previously, we characterized this accretion in 4 Milky Way mass galaxies ($M_{\rm halo}\sim10^{12}M_{\odot}$) in the FIRE-2 cosmological zoom-in simulations. At $z\sim0$, we found that gas within the inner circumgalactic medium (iCGM) approaches the disc with comparable angular momentum (AM) to the disc edge, joining in the outer half of the gaseous disc. Within the disc, gas moves inward at velocities of $\sim$1-5~km~s$^{-1}$ while fully rotationally supported. In this study, we analyze the torques that drive these flows. In all cases studied, we find that the torques in discs enable gas accreted near the disc edge to transport inwards and fuel star formation in the central few kpc. The primary sources of torque come from gravity, hydrodynamical forces, and the sub-grid $P dV$ work done by supernova (SNe) remnants interacting with gas on $\lesssim$10 pc scales. These SNe remnant interactions induce negative torques within the inner disc and positive torques in the outer disc. The gas-gas gravitational, hydro, and "feedback" torques transfer AM outward to where accreting gas joins the disc, playing an important role in driving inflows and regulating disc structure. Gravitational torques from stars and dark matter provide an AM sink within the innermost regions of the disc and iCGM, respectively. Feedback torques are dominant within the disc, while gravitational and hydrodynamical torques have similar significance depending on the system/region. Torques from viscous shearing, magnetic forces, stellar winds, and radiative transfer are less significant.

==> readme.txt <==
readme.txt

These are the Source Files for the paper 'Angular momentum transfer in cosmological simulations of Milky Way-mass discs'. The latex code was written in Overleaf using the mnras template.

Paper was originally submitted 1-May-2024.
Paper was resubmitted for moderate revision 26-July-2024.
Paper was accepted for publication 20-August-2024.

Files maintained by Cameron Trapp (ctrapp@ucsd.edu).
Last updated 21-August-2024.

Below is an explanatory list of the files:

Figures                     Folder with 11 figures for the main text in pdf format. Contains fig1.pdf - fig11.pdf
Figures_Appendix_A          Folder with 4 figures for Appendix A in pdf format. Contains figA1.pdf - figA4.pdf
Figures_Appendix_B          Folder with 3 figures for Appendix B in pdf format. Contains fibB1.pdf - figB3.pdf

mnras.bst                   MNRAS BibTeX style
mnras.cls                   MNRAS LaTeX document class

mybib.bib                   Bibliography file with all citations

TorquesOnFIRE.tex           Full paper tex file

readme.txt                  This file
